Extended dynamic mode decomposition with Fourier dictionaries: Error bounds and fast implementation

The Koopman operator has gained considerable attention in dynamical systems due to its capability to provide a linear viewpoint for nonlinear systems using data-driven methods such as extended dynamic mode decomposition (EDMD). In this work, we propose an EDMD-variant with a Fourier dictionary on the $d$-dimensional torus, where the data are sampled on an equispaced tensor grid. We show that the EDMD regression problem admits a unique closed-form solution and coincides with trigonometric interpolation of the Koopman image. This identification has two consequences. First, using Koopman invariance of Sobolev spaces, we transfer approximation-theoretic results for trigonometric interpolation to derive $L^p$-error bounds, $2 \le p \le \infty$, on approximations of the Koopman operator. In particular, the established bounds are of optimal order with explicit constants. Second, the EDMD matrix never has to be assembled, since its action reduces to (nonequispaced) fast Fourier transforms such that the EDMD-approximation can be evaluated matrix-free with quasi-linear cost in the dictionary size. We illustrate the results for the Kuramoto model of coupled oscillators and for the chaotic ABC flow with dictionaries of up to $10^7$ modes.

==> abc_bspline4_T0p125.dat <==
n  Nd  rel1  time1  tfft  rel2  time2  tnfft  Mtest
# ABC flow on T^3, Delta t=0.125, splitting order 4, h=0.01, observable=observable_bspline4
# NFFT3 tol=1e-12 (window cut-off m=7), error evaluation by NFFT (tol 1e-12) at Mtest test points
# n: bandwidth, Nd: (2n+1)^3 grid points/dictionary size
# rel<i>: relative Monte-Carlo L2 error of Khat_<i>; time<i>: construction time in seconds; tfft: FFT part of time1; tnfft: NFFT part of time2
2 125 1.98642246e-01 8.18291039e-04 2.31833023e-04 1.95702471e-01 1.37637602e-03 5.01249975e-04 100000
4 729 1.84130222e-02 1.93041703e-03 2.42500042e-04 1.87230177e-02 3.80870700e-03 1.95962505e-03 100000
8 4913 9.89321881e-04 9.71054204e-03 2.65083043e-04 1.11529413e-03 1.53608330e-02 7.69316702e-03 100000
12 15625 2.47281224e-04 2.23978330e-02 3.30250012e-04 2.90280957e-04 4.05199989e-02 1.82997500e-02 100000
16 35937 8.87256974e-05 4.78838750e-02 6.04459026e-04 1.05219325e-04 8.19677910e-02 3.38661250e-02 100000
24 117649 2.18836337e-05 1.51371917e-01 1.06591696e-03 2.60463197e-05 2.49727792e-01 9.57408330e-02 100000
32 274625 8.04071400e-06 4.04735667e-01 2.64545804e-03 9.58860302e-06 6.36893500e-01 2.28161583e-01 100000
48 912673 2.00012675e-06 1.38941767e+00 1.83556250e-02 2.34518736e-06 2.11920392e+00 7.15838709e-01 100000
64 2146689 7.37613901e-07 3.23381433e+00 2.35989999e-02 8.61760826e-07 5.04101167e+00 1.75201521e+00 100000


==> abc_bspline4_T0p25.dat <==
n  Nd  rel1  time1  tfft  rel2  time2  tnfft  Mtest
# ABC flow on T^3, Delta t=0.25, splitting order 4, h=0.01, observable=observable_bspline4
# NFFT3 tol=1e-12 (window cut-off m=7), error evaluation by NFFT (tol 1e-12) at Mtest test points
# n: bandwidth, Nd: (2n+1)^3 grid points/dictionary size
# rel<i>: relative Monte-Carlo L2 error of Khat_<i>; time<i>: construction time in seconds; tfft: FFT part of time1; tnfft: NFFT part of time2
2 125 4.34689560e-01 1.18833402e-03 1.93917018e-04 4.29639344e-01 1.96062500e-03 5.80375025e-04 100000
4 729 1.38196389e-01 3.34508397e-03 1.86624995e-04 1.38799805e-01 5.13904105e-03 1.86575000e-03 100000
8 4913 1.91751850e-02 1.61539580e-02 3.33125005e-04 1.92251291e-02 2.20480001e-02 6.03612501e-03 100000
12 15625 4.14326923e-03 5.20679170e-02 2.84417009e-04 4.14613329e-03 6.20629169e-02 1.79709170e-02 100000
16 35937 1.14374903e-03 9.44164580e-02 4.97957983e-04 1.14569012e-03 1.29495084e-01 3.34780000e-02 100000
24 117649 1.63379706e-04 2.94989250e-01 1.19525002e-03 1.63930773e-04 3.96434625e-01 9.96424170e-02 100000
32 274625 5.93487294e-05 7.71111250e-01 2.71712500e-03 5.94785846e-05 9.96872332e-01 2.25624666e-01 100000
48 912673 1.34940520e-05 2.63676662e+00 1.72315000e-02 1.35377578e-05 3.35131167e+00 7.23269417e-01 100000
64 2146689 4.92698216e-06 6.10832067e+00 2.08279580e-02 4.94309306e-06 7.83027283e+00 1.67256558e+00 100000


==> abc_bspline4_T0p5.dat <==
n  Nd  rel1  time1  tfft  rel2  time2  tnfft  Mtest
# ABC flow on T^3, Delta t=0.5, splitting order 4, h=0.01, observable=observable_bspline4
# NFFT3 tol=1e-12 (window cut-off m=7), error evaluation by NFFT (tol 1e-12) at Mtest test points
# n: bandwidth, Nd: (2n+1)^3 grid points/dictionary size
# rel<i>: relative Monte-Carlo L2 error of Khat_<i>; time<i>: construction time in seconds; tfft: FFT part of time1; tnfft: NFFT part of time2
2 125 1.16327941e+00 2.13533302e-03 1.93417014e-04 1.13327517e+00 2.72708305e-03 5.35166007e-04 100000
4 729 5.79623708e-01 6.46254199e-03 2.32124992e-04 5.80015178e-01 8.32612498e-03 1.90045900e-03 100000
8 4913 3.37426191e-01 3.47127920e-02 2.64416973e-04 3.37381766e-01 8.52625000e-02 7.09745800e-03 100000
12 15625 2.20425908e-01 1.13543458e-01 3.25416971e-04 2.20401034e-01 1.19751834e-01 1.86386250e-02 100000
16 35937 1.46346496e-01 2.06543625e-01 5.14957996e-04 1.46344187e-01 2.36973457e-01 3.12757910e-02 100000
24 117649 7.33074499e-02 6.22161125e-01 1.08412502e-03 7.33073978e-02 7.26173833e-01 1.06352250e-01 100000
32 274625 4.16836205e-02 1.60506846e+00 2.77149997e-03 4.16836805e-02 1.81058175e+00 2.44791250e-01 100000
48 912673 1.45673336e-02 5.34210096e+00 1.75588330e-02 1.45673209e-02 6.06315858e+00 7.09535500e-01 100000
64 2146689 5.76214994e-03 1.23383414e+01 2.26933340e-02 5.76215341e-03 1.41521379e+01 1.68316650e+00 100000


==> abc_bspline4_T1.dat <==
n  Nd  rel1  time1  tfft  rel2  time2  tnfft  Mtest
# ABC flow on T^3, Delta t=1, splitting order 4, h=0.01, observable=observable_bspline4
# NFFT3 tol=1e-12 (window cut-off m=7), error evaluation by NFFT (tol 1e-12) at Mtest test points
# n: bandwidth, Nd: (2n+1)^3 grid points/dictionary size
# rel<i>: relative Monte-Carlo L2 error of Khat_<i>; time<i>: construction time in seconds; tfft: FFT part of time1; tnfft: NFFT part of time2
2 125 1.23145017e+00 4.14562505e-03 2.39125045e-04 1.22833328e+00 4.55875095e-03 5.03959018e-04 100000
4 729 9.41034521e-01 1.31485410e-02 2.15124979e-04 9.41746058e-01 1.50935419e-02 1.94462499e-03 100000
8 4913 6.70454418e-01 8.24272500e-02 2.88709009e-04 6.70431294e-01 8.50340411e-02 6.50091597e-03 100000
12 15625 4.93066127e-01 2.56196500e-01 3.58582998e-04 4.93067815e-01 2.64867791e-01 1.81192920e-02 100000
16 35937 4.13808355e-01 4.64838875e-01 4.44833015e-04 4.13800610e-01 5.02131833e-01 3.56492500e-02 100000
24 117649 3.15433163e-01 1.37650542e+00 1.24366698e-03 3.15432603e-01 1.46640021e+00 9.53987080e-02 100000
32 274625 2.73442893e-01 3.41077812e+00 2.59979098e-03 2.73442848e-01 3.64916525e+00 2.25066958e-01 100000
48 912673 2.30276011e-01 1.12187291e+01 1.69897080e-02 2.30275978e-01 1.19351832e+01 7.07906541e-01 100000
64 2146689 2.03991855e-01 2.59383325e+01 2.21294170e-02 2.03991853e-01 2.74108596e+01 1.66346542e+00 100000


==> bspline2_d1_mac1.dat <==
n  Nd  err1  rel1  time1  err2  rel2  time2  Mtest
# Kuramoto map on T^1, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7, oversampling sigma>=2), error evaluation: NFFT (tol 1e-12, m=7)
# n: Fourier bandwidth, Nd: (2n+1)^d grid points/dictionary size
# err/rel: absolute / relative Monte-Carlo L2 error over Mtest test points, time: construction time in seconds
# columns 6-8 are nan where the NFFT path is off (d>3)
2 5 1.02120592e-01 1.02001593e-01 3.01669934e-05 1.03274236e-01 1.03153894e-01 3.20541003e-04 200000
4 9 3.44787976e-02 3.44386204e-02 2.90420139e-05 4.10804249e-02 4.10325549e-02 6.91458001e-04 200000
8 17 1.10297226e-02 1.10168700e-02 2.98749947e-05 1.51627057e-02 1.51450370e-02 7.29541003e-04 200000
16 33 4.12279212e-03 4.11798794e-03 2.74170015e-05 5.44795411e-03 5.44160576e-03 6.73916016e-04 200000
32 65 1.65035641e-03 1.64843329e-03 2.93749908e-05 1.93439993e-03 1.93214583e-03 8.58625019e-04 200000
64 129 6.09406632e-04 6.08696507e-04 3.22090054e-05 6.88453546e-04 6.87651310e-04 7.59915973e-04 200000
128 257 2.43706735e-04 2.43422750e-04 3.71659989e-05 2.46033370e-04 2.45746674e-04 8.24540999e-04 200000
256 513 7.00697765e-05 6.99881261e-05 5.93339792e-05 8.58689843e-05 8.57689234e-05 1.01404201e-03 200000
512 1025 2.14656050e-05 2.14405917e-05 5.81659842e-05 3.00012727e-05 2.99663130e-05 1.53541699e-03 200000
1024 2049 7.67216265e-06 7.66322248e-06 3.20791994e-04 1.03711771e-05 1.03590918e-05 1.30970901e-03 200000
2048 4097 3.24474624e-06 3.24096523e-06 5.57000021e-04 3.73314549e-06 3.72879536e-06 2.75991601e-03 200000
4096 8193 1.25358628e-06 1.25212551e-06 8.02750001e-04 1.29933177e-06 1.29781770e-06 2.78812501e-03 200000


==> bspline2_d2_mac1.dat <==
n  Nd  err1  rel1  time1  err2  rel2  time2  Mtest
# Kuramoto map on T^2, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7, oversampling sigma>=2), error evaluation: NFFT (tol 1e-12, m=7)
# n: Fourier bandwidth, Nd: (2n+1)^d grid points/dictionary size
# err/rel: absolute / relative Monte-Carlo L2 error over Mtest test points, time: construction time in seconds
# columns 6-8 are nan where the NFFT path is off (d>3)
2 25 1.20165076e-01 1.14253969e-01 2.75829807e-05 1.52200638e-01 1.44713651e-01 4.07750020e-04 200000
4 81 4.72431301e-02 4.49191668e-02 6.05419918e-05 6.40315258e-02 6.08817151e-02 8.33333004e-04 200000
8 289 1.63703325e-02 1.55650503e-02 1.14416995e-04 2.19904885e-02 2.09087421e-02 1.99500000e-03 200000
16 1089 6.28862506e-03 5.97927778e-03 1.51500019e-04 8.33201969e-03 7.92215464e-03 3.42508301e-03 200000
32 4225 2.20701029e-03 2.09844401e-03 2.83792004e-04 2.93307089e-03 2.78878855e-03 2.72995900e-03 200000
64 16641 8.00881257e-04 7.61484658e-04 1.05387499e-03 1.06212307e-03 1.00987558e-03 4.84424998e-03 200000
128 66049 2.80026366e-04 2.66251432e-04 3.91516698e-03 3.74941379e-04 3.56497427e-04 1.71767080e-02 200000
256 263169 9.90776049e-05 9.42038229e-05 1.67665000e-02 1.33165259e-04 1.26614652e-04 5.50900000e-02 200000
512 1050625 3.44180512e-05 3.27249735e-05 6.35404170e-02 4.65769614e-05 4.42857680e-05 2.24985250e-01 200000


==> bspline2_d3_mac1.dat <==
n  Nd  err1  rel1  time1  err2  rel2  time2  Mtest
# Kuramoto map on T^3, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7, oversampling sigma>=2), error evaluation: NFFT (tol 1e-12, m=7)
# n: Fourier bandwidth, Nd: (2n+1)^d grid points/dictionary size
# err/rel: absolute / relative Monte-Carlo L2 error over Mtest test points, time: construction time in seconds
# columns 6-8 are nan where the NFFT path is off (d>3)
2 125 1.46740216e-01 1.32762351e-01 1.29416992e-04 1.96741576e-01 1.78000787e-01 7.25499995e-04 100000
4 729 5.87452978e-02 5.31494637e-02 1.90416991e-04 8.11564437e-02 7.34258166e-02 2.26625000e-03 100000
8 4913 2.10529907e-02 1.90475699e-02 5.76416991e-04 2.97711284e-02 2.69352538e-02 8.31995803e-03 100000
12 15625 1.16354119e-02 1.05270707e-02 1.58583300e-03 1.58786920e-02 1.43661535e-02 1.91260000e-02 100000
16 35937 7.66007160e-03 6.93040487e-03 3.27258301e-03 1.08495697e-02 9.81608456e-03 3.95752920e-02 100000
24 117649 4.25194477e-03 3.84692211e-03 1.04259590e-02 5.98649705e-03 5.41624811e-03 1.09720125e-01 100000
32 274625 2.80858055e-03 2.54104679e-03 2.52486670e-02 3.84236425e-03 3.47635653e-03 2.57138875e-01 100000
48 912673 1.54361480e-03 1.39657644e-03 8.44576670e-02 2.08761733e-03 1.88875954e-03 8.14045667e-01 100000
64 2146689 1.01587885e-03 9.19110432e-04 1.88508167e-01 1.35476334e-03 1.22571419e-03 1.93541196e+00 100000


==> bspline2_d4_mac1.dat <==
n  Nd  err1  rel1  time1  err2  rel2  time2  Mtest
# Kuramoto map on T^4, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7, oversampling sigma>=2), error evaluation: direct
# n: Fourier bandwidth, Nd: (2n+1)^d grid points/dictionary size
# err/rel: absolute / relative Monte-Carlo L2 error over Mtest test points, time: construction time in seconds
# columns 6-8 are nan where the NFFT path is off (d>3)
2 625 1.68838745e-01 1.46686752e-01 2.14625004e-04 nan nan nan 5000
4 6561 7.08346977e-02 6.15410386e-02 8.18041008e-04 nan nan nan 5000
8 83521 2.44897975e-02 2.12766853e-02 1.00844580e-02 nan nan nan 5000
12 390625 1.40270552e-02 1.21866765e-02 4.47365000e-02 nan nan nan 5000
16 1185921 8.57332238e-03 7.22756803e-03 1.34169209e-01 nan nan nan 2000
24 5764801 5.11970221e-03 4.31606259e-03 6.40937917e-01 nan nan nan 2000


==> bspline2_d5_mac1.dat <==
n  Nd  err1  rel1  time1  err2  rel2  time2  Mtest
# Kuramoto map on T^5, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7, oversampling sigma>=2), error evaluation: direct
# n: Fourier bandwidth, Nd: (2n+1)^d grid points/dictionary size
# err/rel: absolute / relative Monte-Carlo L2 error over Mtest test points, time: construction time in seconds
# columns 6-8 are nan where the NFFT path is off (d>3)
2 3125 2.14410446e-01 1.69836114e-01 8.01083981e-04 nan nan nan 2000
4 59049 8.95350525e-02 7.09213833e-02 9.72154201e-03 nan nan nan 2000
8 1419857 3.18661875e-02 2.52414449e-02 2.01959959e-01 nan nan nan 2000
12 9765625 1.59458320e-02 1.26308125e-02 1.36104358e+00 nan nan nan 2000


==> lp_bspline2_d1.dat <==
n  Nd  rel1p2  rel1p4  rel1pinf  rel2p2  rel2p4  rel2pinf  Mtest
# Kuramoto map on T^1, K=0.3, seed=1, observable=observable_bspline2, NFFT3 tol=1e-12 (window cut-off m=7)
# rel<i>p<q>: relative Monte-Carlo L^q error of Khat_<i> over Mtest test points; pinf is the maximum over the test points and hence a lower estimate of the supremum
2 5 1.02001593e-01 1.11349449e-01 1.61728816e-01 1.03153894e-01 1.11936221e-01 1.62227165e-01 200000
4 9 3.44386204e-02 4.36307478e-02 7.70629854e-02 4.10325549e-02 4.87007964e-02 8.23821147e-02 200000
8 17 1.10168700e-02 1.53218604e-02 3.02887033e-02 1.51450370e-02 2.05977882e-02 4.08244160e-02 200000
16 33 4.11798794e-03 7.01884170e-03 1.74130122e-02 5.44160576e-03 8.67491657e-03 2.01981510e-02 200000
32 65 1.64843329e-03 3.31484119e-03 9.70271762e-03 1.93214583e-03 3.64716078e-03 1.00274317e-02 200000
64 129 6.08696507e-04 1.42384482e-03 4.91871621e-03 6.87651310e-04 1.53780083e-03 4.99267293e-03 200000
128 257 2.43422750e-04 6.42300096e-04 2.48961070e-03 2.45746674e-04 6.46772248e-04 2.48991268e-03 200000
256 513 6.99881261e-05 2.35920586e-04 1.18855599e-03 8.57689234e-05 2.69930485e-04 1.24243836e-03 200000
512 1025 2.14405917e-05 8.40712761e-05 4.88135990e-04 2.99663130e-05 1.12870881e-04 6.19709916e-04 200000
1024 2049 7.66322248e-06 3.68161336e-05 2.62864981e-04 1.03590918e-05 4.72037039e-05 3.08603236e-04 200000
2048 4097 3.24096523e-06 1.85931645e-05 1.53098846e-04 3.72879536e-06 2.02420256e-05 1.53117574e-04 200000
4096 8193 1.25212551e-06 8.49803125e-06 7.53433003e-05 1.29781770e-06 8.67945828e-06 7.53973185e-05 200000

